On the Artal--Carmona--Cogolludo construction

We derive explicit defining equations for a number of irreducible maximizing plane sextics with double singular points only. For most real curves, we also compute the fundamental group of the complement; all groups found are abelian. As a by-product, examples of Zariski pairs in the strongest possible sense are constructed.

==> gle/blow-down.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(5.34919,3.78088)(0,0)%
\put(0,0){\includegraphics{gle/inc/blow-down_inc}}
\put(2.09486,2.70088){\makebox(0,0)[lb]{{\normalsize $\text{exceptional section}$}}}
\put(3.38338,1.95936){\makebox(0,0)[lb]{{\normalsize $\tilde D$}}}
\put(4.7947,1.57995){\makebox(0,0)[lb]{{\normalsize $\tilde P_i^\top$}}}
\put(1.67801,0.713531){\makebox(0,0)[lb]{{\normalsize $\tilde Q_1$}}}
\put(1.9255,0.0865626){\makebox(0,0)[lb]{{\normalsize $\tilde Q_2$}}}
\put(0.351176,1.87624){\makebox(0,0)[lb]{{\normalsize $\tilde Q_{h_i-1}$}}}
\put(0.733153,3.11511){\makebox(0,0)[lb]{{\normalsize $\tilde F_i$}}}
\end{picture}


==> gle/j.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(6.86656,0.574523)(0,0)%
\put(0,0){\includegraphics{gle/inc/j_inc}}
\put(0.0352778,0.0352778){\makebox(0,0)[lb]{{\normalsize $-\infty$}}}
\put(2.36102,0.0394972){\makebox(0,0)[lb]{{\normalsize $0$}}}
\put(4.46102,0.0394972){\makebox(0,0)[lb]{{\normalsize $1$}}}
\put(6.47241,0.0774719){\makebox(0,0)[lb]{{\normalsize $\infty$}}}
\end{picture}

